Unraveling the interplay between SIDM and baryons in MW halos: defining where baryons dictate heat transfer

We present a new set of cosmological zoom-in simulations of a MW-like galaxy which for the first time include elastic velocity-dependent self interacting dark matter (SIDM) and IllustrisTNG physics. With these simulations we investigate the interaction between SIDM and baryons and its effects on the galaxy evolution process. We also introduce a novel set of modified DMO simulations which can reasonably replicate the effects of fully realized hydrodynamics on the DM halo while simplifying the analysis and lowering the computational cost. We find that baryons change the thermal structure of the central region of the halo to a greater extent than the SIDM scatterings for MW-like galaxies. Additionally, we find that the new thermal structure of the MW-like halo causes SIDM to create cuspier central densities rather than cores because the SIDM scatterings remove the thermal support by transferring heat away from the center of the galaxy. We find that this effect, caused by baryon contraction, begins to affect galaxies with a stellar mass of $10^8$ M$_\odot$ and increases in strength to the MW-mass scale. This implies that any simulations used to constrain the SIDM cross sections for galaxies with stellar masses between $10^8$ and at least $10^{11}$ M$_\odot$ will require baryons to make accurate predictions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
